Optical and spectral observations and hydrodynamic modelling of Type IIb Supernova 2017gpn

In this work we present the photometric and spectroscopic observations of Type IIb Supernova 2017gpn. This supernova was discovered in the error-box of LIGO/Virgo G299232 gravitational-wave event. We obtained the light curves in B and R passbands and modelled them numerically using the one-dimensional radiation hydrocode STELLA. The best-fit model has the following parameters: the pre-SN star mass and the radius are 3.5 Msun and 50 Rsun, respectively; the explosion energy is Eexp = 1.2 * 10^51 erg; the mass of radioactive nickel is M56Ni =0.11 Msun, which is totally mixed through the ejecta, the mass of the hydrogen envelope 0.06 Msun. Moreover, SN 2017gpn is a confirmed SN IIb that is located at the farthest distance from the center of its host galaxy NGC 1343 (i.e. the projected distance is about 21 kpc). This challenges the scenario of the origin of Type IIb Supernovae from massive stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
